Tuning Hyperparameters without Grad Students: Scalable and Robust Bayesian Optimisation with Dragonfly

Bayesian Optimisation (BO) refers to a suite of techniques for global optimisation of expensive black box functions, which use introspective Bayesian models of the function to efficiently search for the optimum. While BO has been applied successfully in many applications, modern optimisation tasks usher in new challenges where conventional methods fail spectacularly. In this work, we present Dragonfly, an open source Python library for scalable and robust BO. Dragonfly incorporates multiple recently developed methods that allow BO to be applied in challenging real world settings; these include better methods for handling higher dimensional domains, methods for handling multi-fidelity evaluations when cheap approximations of an expensive function are available, methods for optimising over structured combinatorial spaces, such as the space of neural network architectures, and methods for handling parallel evaluations. Additionally, we develop new methodological improvements in BO for selecting the Bayesian model, selecting the acquisition function, and optimising over complex domains with different variable types and additional constraints. We compare Dragonfly to a suite of other packages and algorithms for global optimisation and demonstrate that when the above methods are integrated, they enable significant improvements in the performance of BO. The Dragonfly library is available at dragonfly.github.io.

==> abstract.txt <==

Bayesian Optimisation (BO) refers to a suite of techniques for global optimisation
of expensive black box functions, which
use introspective Bayesian models of the function to
efficiently search for the optimum.
While BO has been applied successfully in many applications,
modern optimisation tasks usher in new challenges where conventional methods
fail spectacularly.
In this work, we
present Dragonfly, an open source Python library for scalable and robust BO.
Dragonflys
 incorporates multiple recently developed methods that allow BO to be
applied in challenging real world settings;
these include better methods for handling higher dimensional domains,
methods for handling multi-fidelity evaluations when cheap approximations of an
expensive function are available,
methods for optimising over structured combinatorial spaces, such as the space of
neural network architectures,
and methods for handling parallel evaluations.
Additionally, we develop new methodological improvements in BO for selecting the
Bayesian model, selecting the acquisition function, and optimising over
complex domains with different variable types and additional constraints.
We compare Dragonflys to a suite of other packages and algorithms for global
optimisation and demonstrate that when the above methods are integrated,
they enable significant improvements in the performance of BO.
The
The Dragonflys library is available at dragonfly.github.io.


==> authors.txt <==
Kirthevasan Kandasamy <kandasamy@eecs.berkeley.edu>
Karun Raju Vysyaraju  <kvysyara@andrew.cmu.edu>
Willie Neiswanger  <willie@cs.cmu.edu>
Biswajit Paria  <bparia@cs.cmu.edu>
Christopher R. Collins  <crcollins@cmu.edu>
Jeff Schneider  <schneide@cs.cmu.edu>
Barnabas Poczos  <bapoczos@cs.cmu.edu>
Eric P. Xing  <epxing@cs.cmu.edu>

Kirthevasan Kandasamy
Karun Raju Vysyaraju
Willie Neiswanger
Biswajit Paria
Christopher R. Collins
Jeff Schneider
Barnabas Poczos
Eric P. Xing


